A Data-Centric Approach for Safe and Secure Large Language Models against Threatening and Toxic Content

Large Language Models (LLM) have made remarkable progress, but concerns about potential biases and harmful content persist. To address these apprehensions, we introduce a practical solution for ensuring LLM's safe and ethical use. Our novel approach focuses on a post-generation correction mechanism, the BART-Corrective Model, which adjusts generated content to ensure safety and security. Unlike relying solely on model fine-tuning or prompt engineering, our method provides a robust data-centric alternative for mitigating harmful content. We demonstrate the effectiveness of our approach through experiments on multiple toxic datasets, which show a significant reduction in mean toxicity and jail-breaking scores after integration. Specifically, our results show a reduction of 15% and 21% in mean toxicity and jail-breaking scores with GPT-4, a substantial reduction of 28% and 5% with PaLM2, a reduction of approximately 26% and 23% with Mistral-7B, and a reduction of 11.1% and 19% with Gemma-2b-it. These results demonstrate the potential of our approach to improve the safety and security of LLM, making them more suitable for real-world applications.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

